Spatially resolved direct method metallicity in a high-redshift analogue local galaxy: temperature structure impact on metallicity gradients

We investigate how HII region temperature structure assumptions affect "direct-method" spatially-resolved metallicity observations using multispecies auroral lines in a galaxy from the SAMI Galaxy Survey. SAMI609396B, at redshift $z=0.018$, is a low-mass galaxy in a minor merger with intense star formation, analogous to conditions at high redshifts. We use three methods to derive direct metallicities and compare with strong-line diagnostics. The spatial metallicity trends show significant differences among the three direct methods. Our first method is based on the commonly used electron temperature $T_e$([OIII]) from the [OIII]$\lambda$4363 auroral line and a traditional $T_e$([OII]) -- $T_e$([OIII]) calibration. The second method applies a recent empirical correction to the O$^+$ abundance from the [OIII]/[OII] strong-line ratio. The third method infers the $T_e$([OII]) from the [SII]$\lambda\lambda$4069,76 auroral lines. The first method favours a positive metallicity gradient along SAMI609396B, whereas the second and third methods yield flattened gradients. Strong-line diagnostics produce mostly flat gradients, albeit with unquantified contamination from shocked regions. We conclude that overlooked assumptions about the internal temperature structure of HII regions in the direct method can lead to large discrepancies in metallicity gradient studies. Our detailed analysis of SAMI609396B underlines that high-accuracy metallicity gradient measurements require a wide array of emission lines and improved spatial resolutions in order to properly constrain excitation sources, physical conditions, and temperature structures of the emitting gas. Integral-field spectroscopic studies with future facilities such as JWST/NIRSpec and ground-based ELTs will be crucial in minimising systematic effects on measured gradients in distant galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
